Understanding the Very High Energy {\gamma}-ray excess in nearby blazars using leptonic model

The availability of simultaneous X-ray and Very High Energy (VHE) observations of blazars helps to identify the plausible radiative contributors to the VHE emission. Under leptonic scenario, the VHE emission from BL Lacs are attributed to the synchrotron self Compton (SSC) emission. However, many BL Lacerate (BL Lacs) have shown significant hardening at VHE after correction for the Extra Galactic Background Light (EBL) attenuation. We study the spectral hardening of two nearby BL Lac objects, Mkn 421 and Mkn 501 having most number of simultaneous X-ray and VHE observations available among all the blazars. These BL Lacs are relatively close and the effect of EBL attenuation is relatively minimal/negligible. We study the scatter plot between the X-ray spectral indices and intrinsic VHE indices to identify the plausible origin of the VHE emission. For Mkn 501, the VHE spectral indices are steeper than X-ray spectra, suggesting the scattering process happening at extreme Klein-Nishina regime. On the other hand, for Mkn 421, the VHE spectra is remarkably harder than the X-ray spectra, which suggests an additional emission mechanism other than the SSC process. We show this hard VHE spectrum of Mkn 421 can be explained by considering the inverse Compton (IC) emission from a broken power law electron distribution with Maxwellian pileup. The possibility of the hadronic contribution at VHE {\gamma}-rays is also explored by modeling the hard spectrum under photomeson process.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
